Search for an invisibly decaying Higgs boson or dark matter candidates produced in association with a $Z$ boson in $pp$ collisions at $\sqrt{s} =$ 13 TeV with the ATLAS detector

A search for an invisibly decaying Higgs boson or dark matter candidates produced in association with a leptonically decaying $Z$ boson in proton--proton collisions at $\sqrt{s} =$ 13 TeV is presented. This search uses 36.1 fb$^{-1}$ of data collected by the ATLAS experiment at the Large Hadron Collider. No significant deviation from the expectation of the Standard Model backgrounds is observed. Assuming the Standard Model $ZH$ production cross-section, an observed (expected) upper limit of 67% (39%) at the 95% confidence level is set on the branching ratio of invisible decays of the Higgs boson with mass $m_H = $ 125 GeV. The corresponding limits on the production cross-section of the $ZH$ process with the invisible Higgs boson decays are also presented. Furthermore, exclusion limits on the dark matter candidate and mediator masses are reported in the framework of simplified dark matter models.

==> Metadata.txt <==
Search for an invisibly decaying Higgs boson or dark matter candidates produced in association with a $Z$ boson in $pp$ collisions at $\sqrt{s} =$ 13 TeV with the ATLAS detector

A search for an invisibly decaying Higgs boson or dark matter candidates produced in association with a leptonically decaying $Z$ boson in proton--proton collisions at $\sqrt{s} =$ 13 TeV is presented. This search uses 36.1 fb$^{-1}$ of data collected by the ATLAS experiment at the Large Hadron Collider. No significant deviation from the expectation of the Standard Model backgrounds is observed. Assuming the Standard Model $ZH$ production cross-section, an observed (expected) upper limit of 67% (39%) at the 95% confidence level is set on the branching ratio of invisible decays of the Higgs boson with mass $m_H = $ 125 GeV. The corresponding limits on the production cross-section of the $ZH$ process with the invisible Higgs boson decays are also presented. Furthermore, exclusion limits on the dark matter candidate and mediator masses are reported in the framework of simplified dark matter models.

Report-no: CERN-EP-2017-166

Comments: 35 pages in total, author list starting page 19, 3 figures, 3 tables, published in <Phys. Lett. B>, All figures including auxiliary figures are available at <http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2016-28/>

